Reversible random number generation for adjoint Monte Carlo simulation of the heat equation

In PDE-constrained optimization, one aims to find design parameters that minimize some objective, subject to the satisfaction of a partial differential equation. A major challenges is computing gradients of the objective to the design parameters, as applying the chain rule requires computing the Jacobian of the design parameters to the PDE's state. The adjoint method avoids this Jacobian by computing partial derivatives of a Lagrangian. Evaluating these derivatives requires the solution of a second PDE with the adjoint differential operator to the constraint, resulting in a backwards-in-time simulation. Particle-based Monte Carlo solvers are often used to compute the solution to high-dimensional PDEs. However, such solvers have the drawback of introducing noise to the computed results, thus requiring stochastic optimization methods. To guarantee convergence in this setting, both the constraint and adjoint Monte Carlo simulations should simulate the same particle trajectories. For large simulations, storing full paths from the constraint equation for re-use in the adjoint equation becomes infeasible due to memory limitations. In this paper, we provide a reversible extension to the family of permuted congruential pseudorandom number generators (PCG). We then use such a generator to recompute these time-reversed paths for the heat equation, avoiding these memory issues.

==> figure2.csv <==
samples, uniformForward, uniformBackward, normalForward, normalBackward, exponentialForward, exponentialBackward
1000, 1.625e-06, 1.625e-06, 5e-06, 5.333e-06, 1.583e-06, 1.708e-06
10000, 1.5583e-05, 1.5583e-05, 4.8958e-05, 5.2749e-05, 1.5958e-05, 1.7083e-05
100000, 0.000156039, 0.00015604, 0.000506702, 0.000544993, 0.000163331, 0.000174998
1000000, 0.00156052, 0.00156048, 0.00498598, 0.00535276, 0.00163306, 0.00175035
10000000, 0.0156255, 0.0156186, 0.0499448, 0.0537258, 0.016076, 0.0171894
100000000, 0.156358, 0.156318, 0.499411, 0.5379, 0.160874, 0.172119


==> figure3.csv <==
0.005,0.015,0.024999999999999998,0.034999999999999996,0.04499999999999999,0.054999999999999986,0.06499999999999999,0.075,0.08499999999999999,0.09499999999999999,0.10499999999999998,0.11499999999999999,0.12499999999999999,0.13499999999999998,0.145,0.15499999999999997,0.16499999999999998,0.175,0.18499999999999997,0.19499999999999998,0.20499999999999996,0.21499999999999997,0.22499999999999998,0.23499999999999996,0.24499999999999997,0.25499999999999995,0.26499999999999996,0.27499999999999997,0.285,0.295,0.30499999999999994,0.31499999999999995,0.32499999999999996,0.33499999999999996,0.345,0.3549999999999999,0.36499999999999994,0.37499999999999994,0.38499999999999995,0.39499999999999996,0.4049999999999999,0.4149999999999999,0.42499999999999993,0.43499999999999994,0.44499999999999995,0.45499999999999996,0.4649999999999999,0.4749999999999999,0.48499999999999993,0.49499999999999994,0.5049999999999999,0.5149999999999999,0.5249999999999999,0.5349999999999999,0.5449999999999999,0.5549999999999999,0.565,0.575,0.585,0.5949999999999999,0.6049999999999999,0.6149999999999999,0.6249999999999999,0.6349999999999999,0.6449999999999999,0.6549999999999999,0.6649999999999999,0.6749999999999999,0.6849999999999999,0.695,0.7049999999999998,0.7149999999999999,0.7249999999999999,0.7349999999999999,0.7449999999999999,0.7549999999999999,0.7649999999999999,0.7749999999999999,0.7849999999999999,0.7949999999999999,0.8049999999999998,0.8149999999999998,0.8249999999999998,0.8349999999999999,0.8449999999999999,0.8549999999999999,0.8649999999999999,0.8749999999999999,0.8849999999999999,0.8949999999999999,0.9049999999999999,0.9149999999999998,0.9249999999999998,0.9349999999999998,0.9449999999999998,0.9549999999999998,0.9649999999999999,0.9749999999999999,0.9849999999999999,0.9949999999999999,1.005,1.0149999999999997,1.0249999999999997,1.0349999999999997,1.0449999999999997,1.0549999999999997,1.0649999999999997,1.0749999999999997,1.0849999999999997,1.0949999999999998,1.1049999999999998,1.1149999999999998,1.1249999999999998,1.1349999999999998,1.1449999999999998,1.1549999999999998,1.1649999999999998,1.1749999999999998,1.1849999999999996,1.1949999999999996,1.2049999999999996,1.2149999999999996,1.2249999999999996,1.2349999999999997,1.2449999999999997,1.2549999999999997,1.2649999999999997,1.2749999999999997,1.2849999999999997,1.2949999999999997,1.3049999999999997,1.3149999999999997,1.3249999999999997,1.3349999999999997,1.3449999999999998,1.3549999999999998,1.3649999999999998,1.3749999999999998,1.3849999999999998,1.3949999999999996,1.4049999999999996,1.4149999999999996,1.4249999999999996,1.4349999999999996,1.4449999999999996,1.4549999999999996,1.4649999999999996,1.4749999999999996,1.4849999999999997,1.4949999999999997,1.5049999999999997,1.5149999999999997,1.5249999999999997,1.5349999999999997,1.5449999999999997,1.5549999999999997,1.5649999999999997,1.5749999999999997,1.5849999999999997,1.5949999999999998,1.6049999999999995,1.6149999999999995,1.6249999999999996,1.6349999999999996,1.6449999999999996,1.6549999999999996,1.6649999999999996,1.6749999999999996,1.6849999999999996,1.6949999999999996,1.7049999999999996,1.7149999999999996,1.7249999999999996,1.7349999999999997,1.7449999999999997,1.7549999999999997,1.7649999999999997,1.7749999999999997,1.7849999999999997,1.7949999999999997,1.8049999999999997,1.8149999999999997,1.8249999999999995,1.8349999999999995,1.8449999999999995,1.8549999999999995,1.8649999999999995,1.8749999999999996,1.8849999999999996,1.8949999999999996,1.9049999999999996,1.9149999999999996,1.9249999999999996,1.9349999999999996,1.9449999999999996,1.9549999999999996,1.9649999999999996,1.9749999999999996,1.9849999999999997,1.9949999999999997,2.005,2.0149999999999997,2.0249999999999995,2.0349999999999997,2.0449999999999995,2.0549999999999997,2.0649999999999995,2.0749999999999997,2.0849999999999995,2.0949999999999998,2.1049999999999995,2.1149999999999998,2.1249999999999996,2.135,2.1449999999999996,2.1549999999999994,2.1649999999999996,2.1749999999999994,2.1849999999999996,2.1949999999999994,2.2049999999999996,2.2149999999999994,2.2249999999999996,2.2349999999999994,2.2449999999999997,2.2549999999999994,2.2649999999999997,2.2749999999999995,2.2849999999999997,2.2949999999999995,2.3049999999999997,2.3149999999999995,2.3249999999999997,2.3349999999999995,2.3449999999999998,2.3549999999999995,2.3649999999999993,2.3749999999999996,2.3849999999999993,2.3949999999999996,2.4049999999999994,2.4149999999999996,2.4249999999999994,2.4349999999999996,2.4449999999999994,2.4549999999999996,2.4649999999999994,2.4749999999999996,2.4849999999999994,2.4949999999999997,2.5049999999999994,2.5149999999999997,2.5249999999999995,2.5349999999999997,2.5449999999999995,2.5549999999999997,2.5649999999999995,2.5749999999999993,2.5849999999999995,2.5949999999999993,2.6049999999999995,2.6149999999999993,2.6249999999999996,2.6349999999999993,2.6449999999999996,2.6549999999999994,2.6649999999999996,2.6749999999999994,2.6849999999999996,2.6949999999999994,2.7049999999999996,2.7149999999999994,2.7249999999999996,2.7349999999999994,2.7449999999999997,2.7549999999999994,2.7649999999999997,2.7749999999999995,2.7849999999999993,2.7949999999999995,2.8049999999999993,2.8149999999999995,2.8249999999999993,2.8349999999999995,2.8449999999999993,2.8549999999999995,2.8649999999999993,2.8749999999999996,2.8849999999999993,2.8949999999999996,2.9049999999999994,2.9149999999999996,2.9249999999999994,2.9349999999999996,2.9449999999999994,2.9549999999999996,2.9649999999999994,2.9749999999999996,2.9849999999999994,2.994999999999999,3.0049999999999994,3.0149999999999992,3.0249999999999995,3.0349999999999993,3.0449999999999995,3.0549999999999993,3.0649999999999995,3.0749999999999993,3.0849999999999995,3.0949999999999993,3.1049999999999995,3.1149999999999993,3.1249999999999996,3.1349999999999993,3.1449999999999996,3.1549999999999994,3.1649999999999996,3.1749999999999994,3.1849999999999996,3.1949999999999994,3.204999999999999,3.2149999999999994,3.224999999999999,3.2349999999999994,3.244999999999999,3.2549999999999994,3.2649999999999992,3.2749999999999995,3.2849999999999993,3.2949999999999995,3.3049999999999993,3.3149999999999995,3.3249999999999993,3.3349999999999995,3.3449999999999993,3.3549999999999995,3.3649999999999993,3.3749999999999996,3.3849999999999993,3.3949999999999996,3.4049999999999994,3.4149999999999996,3.4249999999999994,3.434999999999999,3.4449999999999994,3.454999999999999,3.4649999999999994,3.474999999999999,3.4849999999999994,3.494999999999999,3.5049999999999994,3.5149999999999992,3.5249999999999995,3.5349999999999993,3.5449999999999995,3.5549999999999993,3.5649999999999995,3.5749999999999993,3.5849999999999995,3.5949999999999993,3.6049999999999995,3.6149999999999993,3.6249999999999996,3.6349999999999993,3.644999999999999,3.6549999999999994,3.664999999999999,3.6749999999999994,3.684999999999999,3.6949999999999994,3.704999999999999,3.7149999999999994,3.724999999999999,3.7349999999999994,3.744999999999999,3.7549999999999994,3.7649999999999992,3.7749999999999995,3.7849999999999993,3.7949999999999995,3.8049999999999993,3.8149999999999995,3.8249999999999993,3.8349999999999995,3.8449999999999993,3.854999999999999,3.8649999999999993,3.874999999999999,3.8849999999999993,3.894999999999999,3.9049999999999994,3.914999999999999,3.9249999999999994,3.934999999999999,3.9449999999999994,3.954999999999999,3.9649999999999994,3.974999999999999,3.9849999999999994,3.994999999999999,4.005,4.015,4.0249999999999995,4.034999999999999,4.044999999999999,4.055,4.0649999999999995,4.074999999999999,4.084999999999999,4.094999999999999,4.1049999999999995,4.114999999999999,4.124999999999999,4.134999999999999,4.145,4.154999999999999,4.164999999999999,4.174999999999999,4.185,4.194999999999999,4.204999999999999,4.214999999999999,4.225,4.234999999999999,4.244999999999999,4.254999999999999,4.265,4.2749999999999995,4.284999999999999,4.294999999999999,4.304999999999999,4.3149999999999995,4.324999999999999,4.334999999999999,4.344999999999999,4.3549999999999995,4.364999999999999,4.374999999999999,4.384999999999999,4.395,4.404999999999999,4.414999999999999,4.424999999999999,4.435,4.444999999999999,4.454999999999999,4.464999999999999,4.475,4.484999999999999,4.494999999999999,4.504999999999999,4.514999999999999,4.5249999999999995,4.534999999999999,4.544999999999999,4.554999999999999,4.5649999999999995,4.574999999999999,4.584999999999999,4.594999999999999,4.6049999999999995,4.614999999999999,4.624999999999999,4.634999999999999,4.645,4.654999999999999,4.664999999999999,4.674999999999999,4.685,4.694999999999999,4.704999999999999,4.714999999999999,4.724999999999999,4.734999999999999,4.744999999999999,4.754999999999999,4.764999999999999,4.7749999999999995,4.784999999999999,4.794999999999999,4.804999999999999,4.8149999999999995,4.824999999999999,4.834999999999999,4.844999999999999,4.8549999999999995,4.864999999999999,4.874999999999999,4.884999999999999,4.895,4.904999999999999,4.914999999999999,4.924999999999999,4.934999999999999,4.944999999999999,4.954999999999999,4.964999999999999,4.974999999999999,4.984999999999999,4.994999999999999,5.004999999999999,5.014999999999999,5.0249999999999995,5.034999999999999,5.044999999999999,5.054999999999999,5.0649999999999995,5.074999999999999,5.084999999999999,5.094999999999999,5.1049999999999995,5.114999999999999,5.124999999999999,5.134999999999999,5.144999999999999,5.154999999999999,5.164999999999999,5.174999999999999,5.184999999999999,5.194999999999999,5.204999999999999,5.214999999999999,5.224999999999999,5.234999999999999,5.244999999999999,5.254999999999999,5.264999999999999,5.2749999999999995,5.284999999999999,5.294999999999999,5.304999999999999,5.3149999999999995,5.324999999999999,5.334999999999999,5.344999999999999,5.354999999999999,5.364999999999999,5.374999999999999,5.384999999999999,5.394999999999999,5.404999999999999,5.414999999999999,5.424999999999999,5.434999999999999,5.444999999999999,5.454999999999999,5.464999999999999,5.474999999999999,5.484999999999999,5.494999999999999,5.504999999999999,5.514999999999999,5.5249999999999995,5.534999999999999,5.544999999999999,5.554999999999999,5.564999999999999,5.574999999999999,5.584999999999999,5.594999999999999,5.604999999999999,5.614999999999999,5.624999999999999,5.634999999999999,5.644999999999999,5.654999999999999,5.664999999999999,5.674999999999999,5.684999999999999,5.694999999999999,5.704999999999999,5.714999999999999,5.724999999999999,5.734999999999999,5.744999999999999,5.754999999999999,5.764999999999999,5.774999999999999,5.784999999999999,5.794999999999999,5.804999999999999,5.814999999999999,5.824999999999999,5.834999999999999,5.844999999999999,5.854999999999999,5.864999999999999,5.874999999999999,5.884999999999999,5.894999999999999,5.904999999999999,5.914999999999999,5.924999999999999,5.934999999999999,5.944999999999999,5.954999999999999,5.964999999999999,5.974999999999999,5.9849999999999985,5.994999999999999,6.004999999999999,6.014999999999999,6.024999999999999,6.034999999999999,6.044999999999999,6.054999999999999,6.064999999999999,6.074999999999999,6.084999999999999,6.094999999999999,6.104999999999999,6.114999999999999,6.124999999999999,6.134999999999999,6.144999999999999,6.154999999999999,6.164999999999999,6.174999999999999,6.184999999999999,6.1949999999999985,6.204999999999999,6.214999999999999,6.224999999999999,6.2349999999999985,6.244999999999999,6.254999999999999,6.264999999999999,6.274999999999999,6.284999999999999,6.294999999999999,6.304999999999999,6.314999999999999,6.324999999999999,6.334999999999999,6.344999999999999,6.354999999999999,6.364999999999999,6.374999999999999,6.384999999999999,6.394999999999999,6.4049999999999985,6.414999999999999,6.424999999999999,6.434999999999999,6.4449999999999985,6.454999999999999,6.464999999999999,6.474999999999999,6.4849999999999985,6.494999999999999,6.504999999999999,6.514999999999999,6.524999999999999,6.534999999999999,6.544999999999999,6.554999999999999,6.564999999999999,6.574999999999999,6.584999999999999,6.594999999999999,6.604999999999999,6.614999999999999,6.624999999999999,6.634999999999999,6.644999999999999,6.6549999999999985,6.664999999999999,6.674999999999999,6.684999999999999,6.6949999999999985,6.704999999999999,6.714999999999999,6.724999999999999,6.7349999999999985,6.744999999999999,6.754999999999999,6.764999999999999,6.774999999999999,6.784999999999999,6.794999999999999,6.804999999999999,6.814999999999999,6.824999999999999,6.834999999999999,6.844999999999999,6.854999999999999,6.864999999999998,6.874999999999999,6.884999999999999,6.894999999999999,6.9049999999999985,6.914999999999999,6.924999999999999,6.934999999999999,6.9449999999999985,6.954999999999999,6.964999999999999,6.974999999999999,6.9849999999999985,6.994999999999999,7.004999999999999,7.014999999999999,7.024999999999999,7.034999999999999,7.044999999999999,7.054999999999999,7.064999999999999,7.074999999999998,7.084999999999999,7.094999999999999,7.104999999999999,7.114999999999998,7.124999999999999,7.134999999999999,7.144999999999999,7.1549999999999985,7.164999999999999,7.174999999999999,7.184999999999999,7.1949999999999985,7.204999999999999,7.214999999999999,7.224999999999999,7.2349999999999985,7.244999999999999,7.254999999999999,7.264999999999999,7.274999999999999,7.284999999999998,7.294999999999999,7.304999999999999,7.314999999999999,7.324999999999998,7.334999999999999,7.344999999999999,7.354999999999999,7.364999999999998,7.374999999999999,7.384999999999999,7.394999999999999,7.4049999999999985,7.414999999999999,7.424999999999999,7.434999999999999,7.4449999999999985,7.454999999999999,7.464999999999999,7.474999999999999,7.4849999999999985,7.494999999999998,7.504999999999999,7.514999999999999,7.524999999999999,7.534999999999998,7.544999999999999,7.554999999999999,7.564999999999999,7.574999999999998,7.584999999999999,7.594999999999999,7.604999999999999,7.614999999999998,7.624999999999999,7.634999999999999,7.644999999999999,7.6549999999999985,7.664999999999999,7.674999999999999,7.684999999999999,7.6949999999999985,7.704999999999998,7.714999999999999,7.724999999999999,7.7349999999999985,7.744999999999998,7.754999999999999,7.764999999999999,7.774999999999999,7.784999999999998,7.794999999999999,7.804999999999999,7.814999999999999,7.824999999999998,7.834999999999999,7.844999999999999,7.854999999999999,7.864999999999998,7.874999999999999,7.884999999999999,7.894999999999999,7.9049999999999985,7.914999999999998,7.924999999999999,7.934999999999999,7.9449999999999985,7.954999999999998,7.964999999999999,7.974999999999999,7.9849999999999985,7.994999999999998,8.004999999999999,8.014999999999999,8.025,8.035,8.045,8.055,8.065,8.075,8.084999999999999,8.094999999999999,8.105,8.115,8.125,8.135,8.145,8.155,8.165,8.174999999999999,8.184999999999999,8.195,8.205,8.215,8.225,8.235,8.245,8.254999999999999,8.264999999999999,8.275,8.285,8.295,8.305,8.315,8.325,8.334999999999999,8.344999999999999,8.354999999999999,8.365,8.375,8.385,8.395,8.405,8.415,8.424999999999999,8.434999999999999,8.445,8.455,8.465,8.475,8.485,8.495,8.504999999999999,8.514999999999999,8.525,8.535,8.545,8.555,8.565,8.575,8.584999999999999,8.594999999999999,8.604999999999999,8.615,8.625,8.635,8.645,8.655,8.665,8.674999999999999,8.684999999999999,8.695,8.705,8.715,8.725,8.735,8.745,8.754999999999999,8.764999999999999,8.774999999999999,8.785,8.795,8.805,8.815,8.825,8.834999999999999,8.844999999999999,8.854999999999999,8.865,8.875,8.885,8.895,8.905,8.915,8.924999999999999,8.934999999999999,8.945,8.955,8.965,8.975,8.985,8.995,9.004999999999999,9.014999999999999,9.024999999999999,9.035,9.045,9.055,9.065,9.075,9.084999999999999,9.094999999999999,9.104999999999999,9.115,9.125,9.135,9.145,9.155,9.165,9.174999999999999,9.184999999999999,9.194999999999999,9.205,9.215,9.225,9.235,9.245,9.254999999999999,9.264999999999999,9.274999999999999,9.285,9.295,9.305,9.315,9.325,9.334999999999999,9.344999999999999,9.354999999999999,9.365,9.375,9.385,9.395,9.405,9.415,9.424999999999999,9.434999999999999,9.444999999999999,9.455,9.465,9.475,9.485,9.495,9.504999999999999,9.514999999999999,9.524999999999999,9.535,9.545,9.555,9.565,9.575,9.584999999999999,9.594999999999999,9.604999999999999,9.614999999999998,9.625,9.635,9.645,9.655,9.665,9.674999999999999,9.684999999999999,9.694999999999999,9.705,9.715,9.725,9.735,9.745,9.754999999999999,9.764999999999999,9.774999999999999,9.785,9.795,9.805,9.815,9.825,9.834999999999999,9.844999999999999,9.854999999999999,9.864999999999998,9.875,9.885,9.895,9.905,9.915,9.924999999999999,9.934999999999999,9.944999999999999,9.955,9.965,9.975,9.985,9.995
85.2,88.8,90.0,97.8,93.6,100.8,100.8,105.0,97.8,106.2,88.8,120.0,105.6,110.39999999999999,97.8,107.39999999999999,107.39999999999999,115.19999999999999,98.39999999999999,104.39999999999999,106.2,103.2,121.19999999999999,119.39999999999999,120.6,126.0,115.19999999999999,122.39999999999999,118.19999999999999,118.19999999999999,138.0,118.19999999999999,123.6,131.4,121.8,142.79999999999998,127.8,137.4,127.8,130.2,141.6,138.6,134.4,126.6,138.0,141.6,132.0,139.79999999999998,147.0,148.79999999999998,148.2,134.4,146.4,132.6,150.0,116.39999999999999,147.6,137.4,148.79999999999998,159.0,144.0,133.2,147.0,144.6,127.19999999999999,140.4,135.0,135.6,135.6,136.2,136.2,143.4,139.79999999999998,135.6,152.4,142.79999999999998,147.6,127.8,141.0,141.6,135.0,141.6,153.0,136.79999999999998,133.2,131.4,120.0,138.6,124.8,124.19999999999999,125.39999999999999,111.0,132.6,137.4,122.39999999999999,128.4,119.39999999999999,118.19999999999999,129.6,132.0,112.2,117.6,123.6,129.0,95.39999999999999,116.39999999999999,115.8,120.6,121.19999999999999,114.0,102.6,101.39999999999999,97.2,90.6,115.8,112.2,103.2,108.6,98.39999999999999,79.2,94.2,97.2,86.39999999999999,81.6,94.2,87.0,80.39999999999999,80.39999999999999,84.0,94.2,78.0,77.39999999999999,78.0,67.8,81.6,72.0,69.0,75.6,78.0,69.6,71.39999999999999,57.0,60.0,65.39999999999999,54.0,67.8,60.599999999999994,64.2,54.0,65.39999999999999,55.199999999999996,55.8,58.199999999999996,55.199999999999996,56.4,54.6,59.4,52.8,40.8,54.0,52.8,48.6,49.199999999999996,51.0,58.8,53.4,54.6,49.199999999999996,43.8,48.0,45.6,43.8,45.0,36.6,37.8,46.199999999999996,39.6,41.4,46.199999999999996,46.199999999999996,45.6,32.4,39.6,27.0,40.8,39.6,33.0,36.6,43.8,36.6,37.199999999999996,49.199999999999996,39.6,34.8,51.6,41.4,47.4,46.199999999999996,42.0,42.0,43.8,45.6,46.8,40.8,39.0,39.0,43.199999999999996,47.4,55.199999999999996,48.0,45.0,49.8,51.0,55.8,53.4,55.199999999999996,52.8,52.8,63.599999999999994,45.0,46.199999999999996,60.599999999999994,55.8,55.199999999999996,64.8,52.199999999999996,60.599999999999994,67.8,60.599999999999994,60.599999999999994,55.8,63.0,77.39999999999999,68.39999999999999,75.0,64.8,71.39999999999999,70.2,73.2,74.39999999999999,73.2,81.6,59.4,76.8,94.2,78.6,76.8,85.2,81.6,90.0,85.8,96.6,87.6,99.0,96.6,81.0,91.8,100.8,102.6,98.39999999999999,111.0,108.0,109.2,108.0,111.0,122.39999999999999,99.0,119.39999999999999,109.8,108.0,100.8,117.6,117.6,124.8,107.39999999999999,124.19999999999999,123.0,112.8,127.19999999999999,98.39999999999999,123.0,130.2,120.0,137.4,126.6,133.2,121.8,143.4,126.0,142.79999999999998,153.6,147.0,136.2,138.6,121.19999999999999,147.6,141.0,137.4,143.4,143.4,138.6,132.6,147.0,147.6,136.79999999999998,137.4,146.4,141.6,137.4,130.79999999999998,144.0,145.79999999999998,141.6,130.2,138.0,136.2,136.79999999999998,126.6,135.6,131.4,127.8,138.0,135.0,153.0,136.79999999999998,132.6,142.79999999999998,138.6,138.0,135.6,152.4,130.2,135.6,127.19999999999999,120.0,139.79999999999998,140.4,139.2,147.6,134.4,132.6,123.6,126.0,121.8,120.6,130.79999999999998,132.6,129.6,138.6,129.6,114.6,118.19999999999999,128.4,123.6,103.8,134.4,106.8,105.0,108.6,106.8,118.8,105.6,99.0,96.6,107.39999999999999,101.39999999999999,97.8,94.2,100.2,97.8,84.0,96.6,96.0,105.6,78.6,91.8,87.0,82.2,97.8,82.2,83.39999999999999,106.2,90.6,84.0,76.8,72.6,80.39999999999999,66.6,66.0,65.39999999999999,75.0,73.2,71.39999999999999,70.8,70.8,51.6,78.0,54.6,64.8,58.8,58.8,63.0,59.4,66.6,60.599999999999994,49.8,72.6,52.199999999999996,49.8,57.0,51.0,51.0,61.199999999999996,54.6,48.6,42.0,41.4,45.0,46.8,45.6,51.0,43.199999999999996,43.8,36.6,45.6,50.4,40.8,38.4,49.199999999999996,41.4,39.6,40.8,39.0,41.4,37.199999999999996,34.8,43.199999999999996,43.199999999999996,39.6,35.4,48.6,40.8,51.0,36.6,40.199999999999996,43.8,43.199999999999996,40.199999999999996,44.4,43.199999999999996,45.0,37.199999999999996,44.4,42.0,43.8,43.199999999999996,45.0,42.6,42.0,48.6,46.8,55.199999999999996,36.6,39.6,48.6,58.8,60.0,58.8,60.599999999999994,52.199999999999996,50.4,67.8,63.0,57.0,48.6,56.4,56.4,72.6,42.0,58.8,54.0,80.39999999999999,75.6,69.0,64.2,71.39999999999999,69.6,67.2,72.6,80.39999999999999,77.39999999999999,75.0,70.2,92.39999999999999,83.39999999999999,90.0,89.39999999999999,90.0,85.8,91.2,98.39999999999999,77.39999999999999,91.8,88.2,93.6,101.39999999999999,103.2,92.39999999999999,90.0,101.39999999999999,102.0,93.6,112.8,108.6,109.8,100.2,112.2,110.39999999999999,105.6,102.0,121.19999999999999,126.6,121.19999999999999,128.4,126.6,117.6,114.0,102.0,121.19999999999999,147.0,117.6,131.4,132.6,112.8,136.79999999999998,119.39999999999999,129.6,118.19999999999999,123.0,129.6,134.4,129.6,138.6,118.8,137.4,129.0,147.6,144.0,127.19999999999999,140.4,155.4,142.79999999999998,135.0,139.2,143.4,129.6,162.6,153.0,137.4,123.0,138.0,135.0,150.0,159.6,142.79999999999998,152.4,145.2,138.6,144.6,136.2,135.0,123.0,136.2,135.0,132.0,131.4,153.6,132.6,138.0,138.0,113.39999999999999,136.2,130.2,127.19999999999999,135.6,138.0,142.79999999999998,132.0,127.8,126.6,115.19999999999999,133.79999999999998,125.39999999999999,125.39999999999999,114.0,120.0,114.6,126.0,110.39999999999999,124.8,133.79999999999998,108.6,120.0,120.0,119.39999999999999,109.2,111.6,118.19999999999999,104.39999999999999,116.39999999999999,114.0,102.0,116.39999999999999,108.0,118.8,102.6,91.8,95.39999999999999,87.6,102.0,94.8,93.0,88.2,99.6,95.39999999999999,105.6,98.39999999999999,87.6,80.39999999999999,81.0,88.2,91.8,85.8,77.39999999999999,78.0,78.0,79.2,63.599999999999994,77.39999999999999,70.8,61.199999999999996,67.8,63.599999999999994,71.39999999999999,62.4,63.599999999999994,61.8,54.6,73.8,62.4,63.599999999999994,55.199999999999996,60.599999999999994,59.4,50.4,53.4,48.6,57.0,51.6,48.0,48.6,59.4,41.4,43.8,53.4,51.6,46.199999999999996,42.0,43.199999999999996,51.0,40.8,50.4,36.6,45.6,52.199999999999996,38.4,47.4,37.199999999999996,37.8,41.4,41.4,43.199999999999996,49.199999999999996,38.4,37.8,38.4,40.8,35.4,37.199999999999996,40.8,34.8,37.8,36.0,40.8,32.4,38.4,35.4,36.0,42.6,40.199999999999996,31.799999999999997,44.4,37.8,47.4,49.8,49.199999999999996,45.6,55.199999999999996,43.199999999999996,49.199999999999996,44.4,56.4,52.8,67.2,45.0,48.6,52.8,52.8,45.6,59.4,54.6,54.6,61.8,48.6,52.8,63.599999999999994,58.199999999999996,65.39999999999999,64.2,66.6,67.2,65.39999999999999,79.8,66.0,64.2,78.0,78.6,75.6,70.2,73.2,61.8,76.8,84.0,82.2,64.8,78.6,77.39999999999999,78.6,86.39999999999999,95.39999999999999,85.2,97.8,103.2,87.6,85.2,102.6,90.6,98.39999999999999,88.8,99.6,112.8,123.0,93.6,112.2,97.2,98.39999999999999,106.8,103.2,115.19999999999999,109.8,112.2,123.0,116.39999999999999,123.6,110.39999999999999,132.0,130.2,113.39999999999999,123.6,129.6,122.39999999999999,130.79999999999998,134.4,123.6,123.6,121.19999999999999,138.0,118.19999999999999,102.6,129.0,138.6,143.4,133.2,141.0,142.2,150.0,144.0,143.4,138.6,141.0,127.19999999999999,139.79999999999998,124.8,120.6,134.4,162.6,159.6,132.0,149.4,144.0,153.0,111.0,133.79999999999998,133.2,157.79999999999998,125.39999999999999,144.0,153.0,145.79999999999998,134.4,138.6,139.79999999999998,145.2,148.79999999999998,158.4,153.0,120.6,139.2,153.6,155.4,123.0,139.79999999999998,130.2,141.6,115.8,129.6,117.0,125.39999999999999,136.2,118.8,145.79999999999998,129.0,134.4,135.0,127.8,121.8,114.6,112.8,127.8,133.79999999999998,112.2,125.39999999999999,133.2,106.2,127.8,115.8,112.2,105.0,92.39999999999999,112.8,115.19999999999999,109.2,111.6,105.6,93.6,90.0,106.8,100.2,93.6,100.8,99.0,91.2,82.8,92.39999999999999,84.6,96.0,88.8,92.39999999999999,82.2,89.39999999999999,87.0,81.0,78.6,84.6,75.0,59.4,67.8,77.39999999999999,80.39999999999999,66.6,73.2,70.8,61.8,76.2,69.0,55.8,69.0,51.6,57.599999999999994,55.8,57.0,72.6,55.8,54.0,63.599999999999994,55.199999999999996,51.0,43.8,44.4,61.199999999999996,39.0,48.0,42.6,57.599999999999994,46.8,51.6,46.8,40.199999999999996,42.6,34.199999999999996,44.4,37.8,52.8,42.6,52.8,42.0,37.199999999999996,44.4,36.6,36.0,44.4,48.6,37.8,40.199999999999996,43.199999999999996,43.199999999999996,44.4,45.6,30.0,47.4,37.8,34.8,40.199999999999996,34.199999999999996,47.4,40.199999999999996,31.2,42.0,35.4,43.8,47.4,43.199999999999996,35.4,39.6,52.199999999999996,48.0,47.4,40.199999999999996,42.0,42.0,59.4,51.0,58.199999999999996,51.0,47.4,52.199999999999996,47.4,53.4,48.0,52.199999999999996,59.4,60.599999999999994,57.0,49.8,56.4,60.599999999999994,57.599999999999994,58.199999999999996,57.599999999999994,63.0,64.8,68.39999999999999,65.39999999999999,72.0,74.39999999999999,69.6,69.6,76.2,70.2,82.8,75.6,88.2,80.39999999999999,75.6,68.39999999999999,69.0,102.6,83.39999999999999,96.6,97.8
0.0006603600633009165,0.0006965219947744798,0.00045257463488820274,0.0006197221467234786,0.0005696455433574575,0.0007052019162878642,0.0006582387290013585,0.000692695715004874,0.0006679521104886497,0.0006870287437945522,0.0005701926018977873,0.0008748923813731021,0.0006642752775829064,0.0006016490677532914,0.0005745711083651463,0.0006638421114756815,0.0006162324717172107,0.0005239536302213829,0.0005811267742802968,0.0004625571804710827,0.0006068985253650064,0.0005861373967009105,0.0005772081766348267,0.00041376480050793967,0.0004745984832480898,0.0005698005294933264,0.0005742420385400558,0.00041107103733395596,0.0004497283882406233,0.00045369675158568205,0.0004066613492232734,0.00039945936837708346,0.000525792885611196,0.0005079515273353137,0.0004424568697779317,0.0004417572846548141,0.00036490868718879816,0.00042888694609996775,0.0006118227664231274,0.0004443405562696999,0.0004861271936449537,0.0002864796654818109,0.00030693545105664314,0.00036549672690146685,0.0004433120161178416,0.00029727015425916033,0.000533721937608932,0.000333255422311075,0.00029835112910406406,0.00032095830991944665,0.00031926501669633924,0.0003666497762720454,0.0003831370402596742,0.00036893734904911606,0.00035866134115824453,0.00034852134077396543,0.00032770691241669497,0.0004411762793814513,0.00047439433460962944,0.000445770099532855,0.00048332283356802125,0.0003762873733612437,0.0003712248773625708,0.00041427979008643907,0.0003010855796648486,0.0003449949403048562,0.0004096407961428702,0.0004203499048622986,0.0003570379267343916,0.0002647424383379094,0.0003536732738293273,0.00036343711843199347,0.00037879497254884734,0.0004293033735940375,0.00040546414828481343,0.0004638367270831176,0.0003422201135067299,0.0004779947695047515,0.00036969722435336075,0.00036919709018931493,0.0004222035892695285,0.0003777216261507571,0.0004337211997376979,0.0003483192034697241,0.0003897994128582209,0.0003372469131907548,0.00037501363527492354,0.00036786466910383053,0.0005272911387560691,0.0005419747662617878,0.0004178515084560371,0.0004289859581582427,0.0004230145711495085,0.0005906168704712999,0.00050702367222393,0.00034676121873890764,0.00047612671007499707,0.0005187958701281621,0.000435911905348652,0.0005349381648321255,0.0006362091339315888,0.0004994484968456642,0.0005263460679329981,0.000495232113851252,0.0005588729454100447,0.0005489519525378664,0.0005923628306288884,0.0004944207463312875,0.00045908457785347076,0.0006817225576704616,0.0005220474426246756,0.0006287416862147463,0.0005318125472308059,0.0005705303039682973,0.0005255858749142323,0.0005054545266528896,0.0005213681274039889,0.0005272698591842068,0.0007461628417992442,0.0007470958922514853,0.0005917381860230498,0.0007600144326570846,0.0005504602625973683,0.0007737480590192484,0.00043144216384035527,0.0006669129701413354,0.0007931209330243777,0.0006720297366490361,0.0007673563207489233,0.0007222920072165466,0.000648223974293807,0.0006716960953871026,0.0009254742296321442,0.0008789239120377492,0.000710055660880954,0.0007900441457481796,0.0007532958008165887,0.0007137930223552103,0.00062437809761014,0.0009351304076490406,0.0009318750053752141,0.0008196530857905885,0.0010948165601327104,0.000797645184371006,0.001148321302128986,0.0009196988842474388,0.0008927898990097106,0.0009208331626743577,0.0008092407589333668,0.0008000950371596806,0.0011645976438618814,0.0009325476168915233,0.0008739215152834964,0.0011374809503390663,0.00131438545860746,0.0009909013947292837,0.0011018180365509132,0.0009496423492987223,0.0009906615414882643,0.0011708694266441414,0.001144149700830587,0.0008205933211670517,0.0009614445272174347,0.0013119817628024384,0.0011121481970592182,0.001151919001513611,0.0013360665136565053,0.0009724534449781197,0.0012313916512111645,0.0010709094407611664,0.0010242156308662607,0.0014379988547574983,0.001164930747891369,0.001116575653992052,0.000911823186109845,0.0011277585109320044,0.001156286320452654,0.0010295150030240462,0.000867215434146352,0.0013762812162003153,0.0007597958305423231,0.00123007992407968,0.0013775702251001291,0.0009088860386712004,0.0010464316961500285,0.0009740105879343142,0.0011636458365491538,0.001013539881620271,0.0014033828421810507,0.0010573474834998538,0.0009474218677730594,0.0009125400221107801,0.0010491349876050673,0.0009563396964532331,0.0013246406372428362,0.001036872205255584,0.001057023178867883,0.0009052407800998954,0.0010819494276561722,0.0010137829780676373,0.001423903866217207,0.0011734372306699094,0.0011360331811068355,0.0011708614032382185,0.0011333813572244227,0.0009339555589230249,0.000975077679597753,0.0012097900254666235,0.0009281470933440381,0.0010128577059880172,0.0010851389813228973,0.0010512699564952592,0.001132786553738957,0.0010103038555091632,0.0010054640494727054,0.000946545459698193,0.0009661656302988871,0.0008224332617386712,0.0007952873546520097,0.000824883841449217,0.0009707473384298994,0.0011036326630197069,0.000963883854561946,0.0009249347431030747,0.0010426389116709543,0.0009306494802016446,0.0010282884837805684,0.001081424641588106,0.0008072181069960341,0.0007521671870047977,0.000657163588520201,0.0007848095557220271,0.0010079043329904555,0.001086761804015523,0.0008736150689595352,0.0008445819194370369,0.0007855424841511969,0.00069674067666338,0.0007512822027772376,0.0008661618339790005,0.0010167754396260109,0.0007698430465938973,0.0008357217616101114,0.0007165921125320674,0.000742306790184914,0.0007748881670654747,0.0005991920925647193,0.000706904588400221,0.0008215508397607631,0.0006385874609499529,0.0008163608271217438,0.000702576266894714,0.0005227006733002246,0.00043913004356360794,0.0008325391264873533,0.000726037662971917,0.0006264621514717035,0.0006175324128966434,0.0006915615418396087,0.00047930651570373393,0.0007342507095784982,0.000659438753312604,0.0005712384166022924,0.0005047016958877352,0.0006122689643409189,0.0006775719002803127,0.0005484544334526507,0.0004626169325801472,0.0005486944932730303,0.0004946659139760713,0.0005405732197106162,0.0004072302814975291,0.000654562246930962,0.00045844390842267075,0.0004072560278499785,0.00044171581481124167,0.0006473444727339688,0.0004768840025718673,0.0005020039032408413,0.0003536438039300184,0.0004747750637942537,0.0003486384539852383,0.00043466871299557754,0.000377150913549567,0.00042569988988801617,0.0005048297482726239,0.0003427489846512675,0.00038044137761084724,0.00036117985009132247,0.0003006143408710345,0.0002925989881961862,0.000341278590962392,0.00031972652757961915,0.0003512183322207496,0.00038659754278611035,0.00039372248868072137,0.00033058245615160114,0.0003699298761190108,0.00033022688227334437,0.000473277172554171,0.00039294384401611143,0.00035721146699064284,0.0003719953704250253,0.0003164900170068368,0.00029755625412875936,0.00039502432089976683,0.0002727102015088311,0.00032349404215342145,0.0003485590096268916,0.0002492355168244687,0.00031506352162138023,0.00033874960917685697,0.00033664246836134255,0.0004574288067595904,0.0003474454736119179,0.0003946337221936828,0.00037953288776319827,0.0002528876552951903,0.0003758060307683614,0.0002448889180313394,0.00028954995646581687,0.0003057987145204629,0.00028800234921068943,0.00031634261962796894,0.000366415842463652,0.0003083622810590669,0.00029613469480232205,0.00032913417983406514,0.0002963412077307265,0.00031333752927642007,0.00032636440478296625,0.0004888266075944802,0.0003051247168979687,0.000270763181198715,0.0003268827505767067,0.00039998990081001486,0.00037431234453831234,0.0002915618161461446,0.0003904498810721108,0.0004696070319271978,0.0005213570856022571,0.00041685985825747003,0.0004438424478340996,0.0004932123912650367,0.000423791438785968,0.00041920915786212206,0.00047489900632870913,0.0003505741524274475,0.0005924173908657449,0.0004453991288519696,0.0004198498358788092,0.0004827600576658789,0.0003565054598929634,0.0004406800280514036,0.0005150696863010992,0.0004932200640494823,0.0005609833497481307,0.0004770646772033041,0.0004973767299699125,0.00046242909257517386,0.0005570091440731724,0.0005093630965488079,0.00046170919650484514,0.0007068908640751288,0.0005698744522328975,0.0007402327499904292,0.0006235291232800293,0.0004096945528724348,0.0003367158853282334,0.000535560554178926,0.0007993283063740402,0.0006234754410752904,0.0007014188494866907,0.0007545209932665792,0.0007696003810821131,0.0004766917353106587,0.0007633445221450396,0.0006899700245232336,0.000820054658067461,0.0007182353333686689,0.000882381405919821,0.0007133393865060088,0.0008743036276839211,0.0005677642541854653,0.0008907780400079209,0.0008884604928172269,0.0009404776998406613,0.0009466972042379117,0.0009047993083738251,0.0009709902711191368,0.000895950036683677,0.0008697510366697745,0.0010449272470234002,0.0009437268144695484,0.0006922513714658436,0.0008902108028100961,0.001001247942216878,0.0008835121572070342,0.0009393712678319171,0.0007827541089806671,0.0009959874572489234,0.0009081969324020828,0.0007806720489619137,0.001227638597328191,0.001252885169497973,0.001150728615227749,0.0009919925852211946,0.0010834010597482295,0.0008840122410432505,0.0012930555162367445,0.0015142946416087603,0.0010934283078677957,0.0008208173382962103,0.0008696368248830426,0.0010559723789475394,0.0010704824251502533,0.0011047377330030694,0.0013041204319915957,0.0011846208257588846,0.0009665371609381215,0.000956688656528274,0.0012381910186299429,0.0010943589277546272,0.00117672402600746,0.0010452602692797817,0.0011224105899590932,0.0011129347849291357,0.0010878364006561996,0.0012577767241227342,0.001764381940551106,0.0011972614339294948,0.001191271329217187,0.0015020448074743466,0.0009612886276617513,0.0012516953463216232,0.00121766525444801,0.0014482922827766661,0.0011531687609318384,0.0013235951745204522,0.0009439432519717544,0.0012359294587755796,0.001179726042677908,0.0011938411385525993,0.00100440214115162,0.0012703475632787297,0.0008708743294424749,0.0010663312902208636,0.0014096001059913745,0.0015230453857189323,0.001243712043570305,0.0011572348459355027,0.0011014193677643875,0.0008951541140903457,0.0009942860092938244,0.0010749393280555266,0.001148697607443807,0.0011513995094017306,0.001311435731234163,0.0011813604061564965,0.0012344742559921142,0.0011756242609154302,0.0012219135641652259,0.0008607208941361379,0.0008715129343953976,0.0010660511418736588,0.0009452219589347207,0.0010896496013641484,0.0010752192294496512,0.0011957353305674665,0.00108537647687396,0.00145786271338256,0.0009203721129925123,0.0008932664102664975,0.0012356781504632417,0.0007302170194758723,0.0009160331511597153,0.0009107014705920511,0.0011367710150900713,0.0010397342657577475,0.0010536994803883387,0.000691526978459388,0.0010317040411906054,0.0012317888165463279,0.0008784289990085845,0.0008106420922264213,0.000835205504286992,0.0007611864723029866,0.0008194952738676528,0.0007887532860734312,0.0007752506446388504,0.0007110026130565981,0.0009489772010869953,0.0008264850977890998,0.0009016048193423429,0.0008310743120329969,0.0009852512259880455,0.0009943398514646574,0.0007650966429714793,0.0008862508189247511,0.0006402989679035109,0.0007128838938120392,0.0007741804687793941,0.0007254485047821423,0.0008262010489128064,0.0006602156330944835,0.0007015059596707107,0.0006801713619530463,0.000641464458191927,0.0005380588915439243,0.0005621711089100989,0.0005160046357716881,0.0005760351951549259,0.0004676247040167129,0.0003863768049309041,0.0005003235005160151,0.0005282297958362939,0.0005798785186174655,0.0005949975991088706,0.000657626692169977,0.00047331687027860926,0.0004796749754472497,0.00048150774249601215,0.000597885874543065,0.0004887787168736898,0.0004603270449418783,0.0004338679487694824,0.0005829201256951392,0.00045035677948082695,0.0004784153488309782,0.00048801012554827185,0.00041412730614040597,0.0006381118406460177,0.0005973548349039512,0.00046381968842465027,0.0006490219172098224,0.0003558000011404208,0.0006550451689913776,0.0005079559451175592,0.0004394285251889578,0.0004779623448356885,0.00034777979700986565,0.0002913693774369642,0.0005252960933547524,0.00040388147208785175,0.0003014267990156738,0.0004715464040722118,0.00041950884154329487,0.0004259256563422828,0.0003562304515280933,0.0004177635234388906,0.00032966751403652766,0.00036441828724758334,0.0003953594813866538,0.0003282882252262626,0.0002867349292170236,0.00044155212445183746,0.0004327466816991628,0.00040740046695565446,0.00047678690491126223,0.0004412977413048946,0.0003864392264141032,0.00036980715533592044,0.0004023743596892532,0.0003757919456119496,0.00040313126026953513,0.00031828768623075153,0.00021369191886353852,0.000429243556958492,0.0004223923654726,0.0003539701299192578,0.000407893118796949,0.0004024045124688325,0.00045611656958155896,0.0003914009982847377,0.0003776173881936019,0.0006307192247240224,0.00038897982257314964,0.00042660243765164593,0.00037750960321884824,0.0003994185321952432,0.00044656302307090497,0.0003337855682656391,0.0003755846979351302,0.0003823558013890807,0.0004273632153576303,0.0003476365418265638,0.0003776230639105694,0.0004805533037031966,0.00042524740395318423,0.000488803591980395,0.00044676417366161335,0.000533111759045373,0.0004154150819879002,0.00046678812883159144,0.0004069434214500315,0.0005533943396613476,0.0004324093503068663,0.0004984319900828958,0.0005275456357336102,0.0005494997636412024,0.0005146039535652423,0.0003794930030159445,0.0005270031745369851,0.0005863552752962929,0.0005614960756575424,0.0005118564760222389,0.0007642553013414042,0.0005986609841383344,0.000588618736738965,0.0006975612415038113,0.0006536913036088197,0.0006321915894789476,0.0006046025283324088,0.0004886959212848883,0.00043912684453496526,0.0004465370264145454,0.0009701533460063442,0.0006548949135008439,0.0006527498438464628,0.0008253864065257378,0.0006093681554265977,0.000707372935147449,0.0006779392924013702,0.000860818414347983,0.0007603142193964488,0.0005676364428380588,0.0009340454345153734,0.0008314990372531103,0.0009275615493350086,0.0007530993302766446,0.0008744044053529364,0.000612532268112682,0.0009192886995046426,0.0007402395754512236,0.0008993821121601288,0.0006109950261918039,0.0009257646498987116,0.0008824116165663965,0.000794208021233446,0.000907636449226515,0.000985995722999401,0.0007945622962725195,0.0009163757570097949,0.001198246413565688,0.0010018521973040955,0.000747870517840075,0.0010521210378220606,0.0009729682914400148,0.0008999161522845516,0.000923662751091849,0.0013428057976850624,0.0010164571161529886,0.0012508668699452254,0.0011444209935154211,0.001128265610112068,0.0009171920325455503,0.0011315760151701852,0.0008728155145803242,0.000997116389066164,0.0009812815192860845,0.001000601184218798,0.001339773010818766,0.0011734203453645673,0.0009951139915737547,0.0010097697729335342,0.0011646482756234946,0.0010916566547027144,0.0012659435643788731,0.0012169403987541381,0.0011440711635402245,0.000978435726055734,0.0011466079669038597,0.0013141636915234573,0.0010330647862592033,0.0014932857377540415,0.001296764581144953,0.00081052896618769,0.0012225513308344086,0.001205421203091303,0.001068019067197329,0.00115702173216317,0.001342771242828209,0.0008852753176972815,0.0009810907420516643,0.0013993941142525887,0.0012853828844698752,0.0014164984003138164,0.0012371477505357226,0.0012093642853437346,0.0012309785593422717,0.001189402458259053,0.0012700884742914476,0.001048621715310638,0.001029154999246165,0.0014066972863510249,0.0009852321342310665,0.001180152338612506,0.0014512179374685694,0.0013830633930854742,0.0014567495444682845,0.0013817745425956005,0.0009266356536159771,0.001229547642583779,0.000985096364509288,0.0010915292517228918,0.00108203387999518,0.0009692215901729226,0.0013956171108015357,0.0010850965465362046,0.0013130584642507045,0.001108216868943504,0.0014246391425157797,0.000813884236232069,0.0011059032299413313,0.0013786201716778738,0.001029232878819236,0.0010591020808519524,0.0009931919869391181,0.0011006876724128467,0.0012493869704270247,0.0009493719249102149,0.0011373247387257784,0.0009150020637564565,0.0009816915239881552,0.0009102737541919173,0.0008573510412252292,0.0010757678149926958,0.0009743587978495304,0.0009038608559432125,0.00099701021534993,0.0009437458491497242,0.0009432120884803487,0.0009899458779927667,0.0008406747435621879,0.0009482621708832796,0.0008039403783532599,0.0010582406893812127,0.000678740011786103,0.0008170804734473288,0.0008176742706776303,0.0007449576581094603,0.0006668327364600964,0.000964204311599022,0.0006989430045317303,0.0008485569580844802,0.0008591078748124062,0.0006344775044213703,0.0007682770936043862,0.0008460699923788325,0.0007537404679156074,0.0006703733840341782,0.0007431874640812145,0.0006661340577796006,0.0004979473362783154,0.0007520752316354687,0.0005808287889308821,0.0005732228507352366,0.000691796632878154,0.000600730890045247,0.0007533206752152084,0.0008881826301903413,0.0005310550267812912,0.0004912137971515469,0.00058434179449617,0.0008012633703530689,0.0004895533277892427,0.0005498741881967026,0.00046816116930219984,0.0006603738834759518,0.0006926298772006077,0.0006100018212400555,0.0005413374305673862,0.0004463493781659007,0.0004947422795634999,0.0003938955250199614,0.0006002101920566074,0.00046950072047717713,0.0004196228881328122,0.0005555755489958022,0.0004377615934746638,0.0004580000439242227,0.0004922841956992222,0.00033194776566638535,0.0005289780944498111,0.00046444067890421,0.0004722388887384992,0.0005159604109096975,0.0003737616098402823,0.0005292878853876445,0.0003606749597858002,0.00041681456402455086,0.0005850769371910285,0.00048513968465747757,0.00032905219016602364,0.0003468627464370944,0.00033546866577840003,0.0004186201030573174,0.00039918711069647576,0.00040432089912529365,0.0004016828822116549,0.0003560951437678071,0.0004880738445637888,0.00046022228703411895,0.0003740131941496112,0.000396115641217123,0.00028322536677431693,0.0003398205616493603,0.0004478493476916378,0.00038131274726227183,0.0003276846318652255,0.0003914597591980487,0.00044313704602651867,0.000378530903957574,0.0003022383720508631,0.00036614531180919496,0.0003468638952385219,0.0003980006450240822,0.000318609577643524,0.0003222463540629372,0.0003720859624457478,0.0003217297880405513,0.0003979445078046041,0.0003924698309368391,0.00036435576386216175,0.0002917340749121274,0.0004287813586481824,0.0004343074133669081,0.00032987461242325845,0.0005644597544257616,0.0004071112203980031,0.0004734829432916648,0.000337483238626449,0.0002857060060380213,0.00035365746111455605,0.0003212119863178102,0.00046371694332686706,0.0003027288691352258,0.00047394059384998715,0.000507091886958685,0.000436769733236616,0.00039997587124927385,0.0005355598978513675,0.00048654837207805164,0.0003580058597596854,0.0003298833111417016,0.0003752807253155011,0.0003524189160953398,0.000556356113360879,0.0004217734993868282,0.0005099873895233607,0.0005400927340670807,0.00047520212784169863,0.00042164942881955307,0.0004884329412514971,0.00044009060258813084,0.0005532475976549663,0.0004749809871739198,0.00037701781267705396,0.0005337183196315193,0.0005784450749095327,0.0005722568660111165,0.00047028342517911945,0.0006120394904745059,0.0006098862115507962,0.00067769086294202,0.0006570263313041771,0.0006956269453638768,0.0005587998586164002,0.0008182429107950431,0.0008696907185342715,0.0005664408122175862,0.0005334079709224912,0.0006815829340149912,0.0006556336414579824,0.0009163054918374827,0.0007673282514290647,0.0008328698536219383,0.0006619603852291434,0.0008302539437407987,0.0008128227817694934,0.0008346471799175932,0.0007813844202463959,0.0006932512442439106,0.0006912310923929915,0.0007717944910767212,0.0007029648664556284,0.000898620827392976,0.0009968712551330686,0.0010016796899586782,0.0010708534773316144,0.0009848930700550867,0.0011410030163021313,0.0009578685822245052,0.0008343968848228368,0.0011373615586792707,0.0011843231806051727,0.0008321606732606386,0.0009578606124661349,0.0007005172217226246,0.001021115167687907,0.0009913401488122332,0.001066270270370549,0.0009124997456702358,0.0010079814023884305,0.0009500594229770964,0.0012422496083392934,0.0009486369887431521,0.0009171285139259727,0.0011694343646522281,0.0012266687138948321,0.0010264152013645198,0.0008737586472641943,0.0010660525280558034,0.0010383438699472086,0.0009093037790408978,0.0012231693530036563,0.0009620511569682352,0.0013028028251529026,0.0014450865871893117,0.0011440325982520277,0.0009481137050306494,0.001203666663638894,0.0012595653067202475,0.0011893763321801842,0.0010304362141709674,0.0011450406934594701,0.0012536484566478103,0.0010710665035292037,0.0013064812396661426,0.0013777928502605476,0.0010405926975972128,0.0010513508340270297,0.0012068935273725893,0.0012806086922461737,0.0012670524515522523,0.001062972033432461,0.0012918122066925685,0.0014470505080917025,0.0010375504896975275,0.0010659565810433626,0.0013871005846712128,0.0010375238033022934,0.0015159605590282783,0.0012315402989200323,0.0011061683161951057,0.0009155652544372305,0.0013632380163646058,0.00099237928661088,0.0009462728311290971,0.001488197365540853,0.0011550661174875802,0.0010855009251210487,0.0010423631419796482,0.001204414965823967,0.0011729923033152376,0.0014480769924194226,0.0009456935835615487,0.0014527743910569618,0.0011107754931029936,0.0015266488528776054,0.0010010867187756972,0.0008792192632752045,0.0008896600362949903,0.0008845100278867301,0.0010582582418100664,0.0012395391688234776,0.0011789890020057422,0.000919274315014775,0.0009281146940847554,0.00097112763408484,0.0010821984869797613,0.0010482993728793677,0.0009021753142228582,0.0009379539240646148,0.0009437206893947723,0.0009553962967259197,0.0009305348654127923,0.0008163331992437644,0.000939459802921192,0.0009890427687206833,0.0009417404377579373,0.0009017558653072371,0.0008441950445404975,0.0010798551718658744,0.0007626541486687533,0.000808361417512571,0.000756680105697562,0.0008182623432087565,0.0007992736023501639,0.0008566841836664943,0.0007391625751499137,0.0007158493078228471,0.0009760619350823545,0.0007455764092481372,0.0008492143314505363,0.0009913094646257189,0.0007142895021006779,0.0008804427136682565,0.0006330307688247992,0.0007489658325397519
13.009743119139115,12.888568514052045,12.778582984453799,13.146673420060297,13.293570300034075,13.434891567416946,13.287853873744568,13.382058149835173,13.556028194099113,13.738877811194445,13.814617639781908,13.683513272519006,14.02646171622673,13.97833437918675,14.231925366437737,14.426831768520529,14.378214846046262,14.498923360944124,14.656940896003805,14.77109379326875,14.423650488892369,14.801728598688207,14.674968868665319,14.949782018358393,14.74415064960962,15.182327050326323,15.153401668999663,15.100390863266956,14.92234050829313,15.292301718407298,15.266266425202605,15.261087766080554,15.63060864913383,15.360939287549636,15.695773046310812,15.420368043483192,15.5428249318508,15.653650483144695,15.806088228620581,15.563831681326317,15.755513752601425,15.908020556168013,15.605744979586648,15.82871165831448,15.929075655591994,15.909194387055843,15.916669252590193,16.091585079930596,16.067460247542776,16.02176559877216,15.9345516169189,15.950792676215121,16.126608197299728,16.06160930284175,16.418547260085713,16.254598400473384,16.30667717663585,16.172032138566593,16.24606432915207,16.331792709619062,16.35776797000865,16.494991011618986,16.096281179198073,16.50172656449049,16.395048007079428,16.589480987988193,16.36922211005011,16.457470952064714,16.41737187099557,16.354113574273306,16.600951028145186,16.390087510292915,16.402481382963433,16.208504651429603,16.45172935923638,16.21383160257775,16.3199073995908,16.379716751594895,16.423088258221615,16.16105209164614,16.104660747819256,15.97803557564153,15.929873463409601,15.795110999450303,15.820442376721285,15.894425915059273,15.547569846693474,15.796311027238534,15.713614183017443,15.708079313686566,15.49672756865092,15.185162424874692,15.365557579705012,15.448334934447288,15.09877994727787,15.00357187022457,14.619442872058322,14.87452545271007,14.568764057498294,14.40073567894757,14.242159845900805,14.14962183558714,14.218499901197587,14.123484261479339,14.232205239686756,14.106986569003896,14.096773244805389,13.957806684985698,13.834727372626224,13.871502915363257,13.740448582344682,13.804736466051038,13.57125334755537,13.498907565123377,13.504207533457317,13.585574227934654,13.348565747632168,13.357792812561353,13.046330797574251,13.052462458838907,12.949371624001039,12.866559288931388,12.617218532526097,12.753473053422143,12.613081472718806,12.497006685868772,12.381963983153259,12.294856107855887,12.417491201486126,11.914636541056227,11.66393000130618,11.66789619305118,11.629657942939632,11.469925738866392,11.07862516079533,10.997010393511099,10.979256935369222,10.847081275477699,10.847577453994656,10.796319972505444,10.711018848569559,10.668818644365986,10.54809709139722,10.530354522039598,10.502372896574,10.45020331262728,10.306317966879824,10.260833672439869,10.171583708206544,10.158726003850397,10.017761479936391,9.969582713332862,9.886065842113537,9.883606695912851,9.794219350680423,9.76513092572975,9.685439651687505,9.66041963400814,9.5423834512056,9.6006764022014,9.448352793488862,9.427873848068325,9.483565244395052,9.362652527715417,9.343607926730488,9.302003796573684,9.271029178272016,9.157022409784597,9.098941664689647,9.081608500287473,9.02846771317198,9.003336009263842,8.882402897285848,8.875211283703571,8.909827604114623,8.887457950635104,8.848530136222733,8.693780832832296,8.790052000667485,8.72510432211199,8.716514049316027,8.699755528168001,8.70365528945196,8.600145198157499,8.579440563169767,7.552757466230512,8.53259270131104,8.563015466722417,7.6169571445242905,8.57563512630501,8.599103944268796,8.596680300777317,8.620467219267738,8.481770273898759,8.63584376590255,8.613607881926757,8.65497096392813,8.697009968361868,8.73066083891522,8.768861630810918,8.851688608162805,8.922387882480606,8.925911192643671,9.00909653444404,9.062081407112444,9.14244395832107,9.087181360982864,9.139603979023029,9.18320694960149,9.274756776835227,9.37384402838985,9.453974263759616,9.444105356795744,9.541005809464925,9.535863234742077,9.639434818361645,9.669100851523131,9.701571142353856,9.852486236944761,9.900337383081288,9.950738981023308,10.026958159549222,10.147179290953035,10.156120943675365,10.286144020942315,10.313126242211421,10.438076013092218,10.44596653233486,10.615430185375976,10.631873927847002,10.703121224267127,10.819747475412905,10.923262957200015,10.873474848425428,11.018541464723427,11.059523867664781,11.119944473962452,11.345119826019689,11.295693709906368,11.386654098959262,11.516638897019229,11.589169054271842,11.631050389327529,11.761615761009537,11.855550566712775,12.012051278354297,12.20070965820162,12.663025514597656,12.316716537332356,12.535344423124725,12.54884285625238,12.801705312634802,12.626728705656346,12.80685892786991,12.876898491537691,13.068409656724846,13.091107232831433,13.245902144423383,13.28289112283352,13.358357865090236,13.449152925700579,13.429068409929576,13.658112446805525,13.926612823606389,13.963211636915986,14.15862148918377,13.902908820893206,14.178742495159533,14.492902867225972,14.26727254261999,14.69402859029998,14.665157154481752,14.70372445447066,14.690483877990424,14.875556677121049,14.795320115613723,15.126369355109674,15.100799050515693,15.056541232427543,15.35120643017995,15.242426211472566,15.317600025869393,15.219844614675587,15.275462971977362,15.371803627728411,15.742401826381563,15.615235936106583,15.752944941194684,15.84581115941503,16.133917147762418,15.870560933299444,16.024413434394045,15.967074120216747,16.20491982487791,16.25952530943787,16.33845864431906,16.433815281144902,16.480580486444822,16.650745813616595,16.4884670245906,16.721122289686253,16.88712031137321,16.892291266942426,16.96445755416952,16.917503944991147,16.90154330906179,17.001538004241418,17.01176871502821,16.77556244902307,17.087448828297514,16.985928434772923,16.9461049438753,16.96760595089369,17.0110173894893,17.007527258346386,16.848038360181373,16.772452951059947,16.909740298625838,16.976818751368057,16.72001065965539,16.95566652721982,16.83476631869922,16.72196877263134,16.787767714581708,16.59805699109325,16.54045205487559,16.78603497289642,16.683155382925367,16.684367332095068,16.541494500247694,16.43451727245452,16.592018193259193,16.50378382515035,16.262180958006894,16.318582480999208,16.283705078875105,16.11387133698998,16.28140913637442,15.920225951334999,16.03860827755481,15.91069172248433,15.917261519023036,15.732342829012495,15.688683822796861,15.837288676410086,15.5571045696146,15.468367692919983,15.378534061943084,15.132782168799649,15.241892158432574,15.171769012535732,14.86491993421794,14.912245164778394,14.79160976187207,14.883631840072013,14.64921975728441,14.73623186910502,14.579550698608566,14.507430559257877,14.368799034945127,14.44151735988535,14.398385379773464,14.078876610512395,13.913501194902123,14.036017444045328,13.7551277365118,13.54434218328165,13.5182883548791,13.403148290328,13.308152036315615,13.07603094484842,12.849198892842738,12.923113975235319,12.796083810337192,12.722406102676048,12.523984855321933,12.556065533260504,12.45602908045787,12.325113664647017,12.215607024937515,12.187213226588158,11.993662653825236,11.986895572335149,11.84335737570083,11.526018560401202,11.432332088370764,11.355574242813656,11.320407306540432,11.305568418524366,11.10912090875253,10.989855874984475,10.867268692286535,10.934922221925417,10.740694128195395,10.26830789763284,10.211833685869445,10.095879793753971,9.99308771743998,10.032549130176207,9.82019597648861,9.82358701342557,9.732465404030266,9.68898372557298,9.638285968480165,9.576358698562336,9.516598874395411,9.472795661943584,9.457978958289589,9.363678923361247,9.347292110582641,9.319478249244199,9.282826122608622,9.276086392470637,9.182414420373886,9.200955112061862,9.198995727795268,9.098018005385452,9.021293590543943,9.068772743515645,8.979930119273167,8.969084980715932,9.008487972629174,8.919219176288886,8.918952097552568,8.89608802430921,8.857997570544038,8.787602975768014,8.851101281196716,8.802221669793624,8.793710225524435,8.163103081202525,8.710098966091278,8.165595027581706,8.721851747102942,8.652858555429729,8.129154177672435,8.650494001245224,8.670134500707858,8.643481776706462,8.626127783631102,8.69947081129014,8.340391191061533,8.45923584617034,8.106595490326152,8.721817665820437,8.614845688949671,8.167636778180242,8.680902856464186,8.66029237194455,8.63254620291804,8.32463197492764,8.62370177560845,8.518564447917074,8.77461766059861,8.872515604887914,8.93894749578823,8.93173487944914,8.984961486487189,8.98681014950321,9.089221576395248,9.184450496958744,9.14578857660871,9.205362179958332,9.315847590753634,9.358200703237756,9.47168323280465,9.474909061262668,9.618285391712085,9.65382307658413,9.715029270373455,9.734214016140324,9.800380851481638,9.884428530826295,9.96410626890957,10.08464533371061,9.988350641359547,10.147491040163441,10.209599661687154,10.274461048391522,10.264182478095844,10.367123456275488,10.493970651473676,10.458920230312149,10.577835472346376,10.673136401160988,10.719416854165626,10.885961425956271,11.001328528349639,11.19381338359875,11.17313864465215,11.57035826689892,11.626478701021862,11.799908779693919,11.880452920694664,12.040002585109779,12.163486907146984,12.185913023888507,12.288958118347615,12.268464908533712,12.572935516777239,12.593540951046217,12.78341219823508,12.898278634048246,12.891444663397937,13.089702819366277,13.046019710581962,13.298335451633726,13.339784459751183,13.407107342302874,13.531011151943995,13.69211209617381,13.627977182843845,13.691898315249032,13.807455182570855,14.103105194499213,14.002751955704731,14.139951039792875,14.203740805659436,14.109178675033572,14.325229732657599,14.351009859106231,14.416208554654693,14.401929130800054,14.670047335474345,14.77672846307662,14.717714370835097,14.852950112913936,14.896436678291286,14.946453928038611,14.853749565132926,15.083621181942032,15.455999896487423,15.308978543979155,15.515509316161635,15.330406394119118,15.518482943769198,15.789668345283562,15.763144169716876,16.005248066135593,16.067026850194317,15.711081420083342,16.068672486056844,16.097088204005352,16.02314646887607,15.862077689569382,15.973483866128339,16.248243829039087,16.143744687271035,16.122305439460987,15.911443461000134,16.194049014837272,16.20127207195311,16.48330213188579,16.229649055289155,16.140352802399534,16.511803876128482,16.235358044130212,16.414774642556793,16.344466345361745,16.10319444652657,16.396308303551148,16.15865100133618,16.283894365264008,16.542757165269183,16.333689434027285,16.255535384208017,16.13599699469359,16.362106910210578,16.2250626409529,16.25952363383808,16.388277049321704,16.40904828091491,16.143350917586936,16.444932143605143,16.33748604781027,16.177379791582858,16.28948289786494,16.059676856376388,15.853109954483228,16.10984971163247,16.045857057520568,16.00607609450325,15.939558209178887,15.93837371202459,15.702999426250623,15.775458827270068,15.64050353912425,15.689344721428565,15.7626987331459,15.641850443924083,15.419129752855863,15.479523586597411,15.45856611237551,15.319878403329657,15.438810388610667,15.46715751580341,15.349035597485887,15.061124069459778,15.064734897044444,14.988922906043578,14.813506371261742,14.880475408138707,14.702704456147682,14.736863925603693,14.53462106690242,14.435873888088326,14.49381436304945,14.337567513242522,14.174248682116028,14.167964571888046,13.945060485327458,13.983322431078028,13.71136850030491,13.713632966237116,13.605913400786607,13.636684609501186,13.394280828035635,13.365582192355284,13.189504889218533,13.005752097448259,13.075913196502587,12.851310355323543,12.748365732049308,12.523749054922531,12.36802733973832,12.307672406201824,12.268007025938514,12.149518169510417,11.977346494172469,11.898845568856311,12.10284351238102,11.952458636251885,11.98060781969789,11.786655088302778,11.726922211762174,11.432479337144885,11.31567790364919,11.365520475936432,11.103691997141679,11.050291203442798,11.002932662303026,10.852460192581294,10.70488000424514,10.541932552141585,10.47400168548538,10.392924728934918,10.346029553931421,10.197472823524135,10.149131233017979,10.098137697122915,10.049529997694549,9.98797876643547,9.987104143126523,9.887839250464054,9.840795571381062,9.74132800605342,9.716044040958389,9.606041712812216,9.45405843651619,9.446270464301556,9.398295988442342,9.427561532265784,9.324806977024133,9.3576954326314,9.193080055976784,9.143277958153174,9.060180786401924,8.889463705899372,8.9592846090997,8.81445570776178,8.771245696268661,8.755313434658971,8.725354845284059,8.731134533949957,8.622741966314111,8.63307460441936,8.561918299660373,8.554379122427035,8.5735508107407,8.331915206416896,8.301741694322265,8.30881608919189,8.290305698284415,8.214722902769184,8.285546896824215,8.28973829370308,8.240962480183061,8.263299906027758,8.239344255462456,8.248508383102891,8.169853953513112,8.270751916646919,8.244135905652065,8.585433365807955,8.213479825012424,8.251542191286072,8.738610734184528,8.346925486772077,8.73730648767951,8.489750582164305,8.480576673922732,8.487604061338867,8.470575904195666,8.563482462254122,8.57635190216694,9.02698217546196,8.560503609244675,9.167338899318812,8.733492861200586,9.291531147717826,9.229321398085856,9.34418234704931,9.359851545518222,8.996929975459627,9.003059278076249,9.6627460389126,9.614849449238037,9.198850744156694,9.220128967246389,9.273060290078218,10.113664149648946,10.192648918032829,10.205791307360926,10.331168729190784,10.376909808303006,10.402080266555346,10.437896931451586,10.489611873866384,10.56136988486824,10.615814086673339,10.687094750237488,10.724401549641668,10.732122411620018,10.801318833876612,10.830835219259885,10.88901680105773,10.92385376962876,10.990641215794245,11.103379163465581,11.1714532666486,11.222790604469154,11.303585718170725,11.294615618306088,11.379826972087429,11.472152406520152,11.547230141486697,11.574048138487488,11.694752325692296,12.757128981344282,12.95231479063348,12.952591917534187,13.198293476032617,13.241067496585206,13.221526186466976,13.35931823162565,13.41663135736107,13.51499678230932,13.606430217301032,13.69864243664265,13.754676718783525,13.772134647255605,13.869312021964571,13.976509182684978,14.081816338097434,14.120586332806022,14.380452600133644,14.407196903225854,14.45989989043875,14.48106664641773,14.66625361636582,14.655544557996269,14.752792335212913,14.731267936548456,14.852191871843516,15.016574007391512,14.922063267877073,15.146294320581667,15.143793850139934,15.28770912228285,15.287268363489963,15.505989578276244,15.430936620021813,15.506262589428987,15.580470788831628,15.573807220706062,15.6358787663168,15.5880874378923,15.731628852528265,15.810171244299909,15.844333156008071,15.86886522760752,15.852284987232185,16.107708615027953,16.022212462265763,16.0309046193432,16.179971185808125,16.229375762523794,16.091087608386008,16.308010789638168,16.318903428102516,16.299934914293672,16.270464356729615,16.36942928141769,16.55069361845265,16.37390652032489,16.513341110999445,16.45927284326594,16.560521867144114,16.459737206818996,16.545086596527085,16.641870518278864,16.63297168284238,16.52144708339046,16.55491996966424,16.524974646470728,16.695592557967245,16.598846490779763,16.360776919233395,16.367216018685017,16.538744724177633,16.363751828209146,16.484843467032057,16.289134237869906,16.31023122708142,16.432437818566996,16.30158126149698,16.24374342833638,16.142740831056344,16.31571544636081,16.108685645472043,16.150628896384543,16.091940530167324,16.103235073442754,15.876123435827477,15.946546108765231,15.904889814767827,15.855609728894764,15.75001616904026,15.789246882834234,15.7475504179048,15.63821183469744,15.550427602265371,15.560311233368793,15.479576140130101,15.449227141721487,15.388063451331519,15.232539073443625,15.121912838797533,15.08683303964618,14.923976405707311,14.983393391216472,14.876763882965665,14.852028247039927,14.702542508333629,14.682092668706925,14.702454208887323,14.640072817200776,14.577249285116368,14.5114729372391,14.485119879354036,14.465492213735816,14.441988750346077,14.35388662671932,13.005793546341273,12.940820652905838,12.889822314505109,12.951988162031887,12.78289764789755,12.815566938018648,12.647872492987728,12.56312347729368,12.49658902803848,12.476189995758228,12.43234582770647,12.347716164950102,12.302274366847389,12.229266617470417,12.276192162366357,12.216281046419656,12.10646330443785,12.067781731921661,12.002999876429778,11.960573293596099,11.945346532057533,11.874285266184406,11.617081458468764,11.57281172146726,11.536842075917528,11.433142785004588,11.301310551424415,11.214319100584897,10.994283296567932,11.026805703038027,10.399506025989083,10.36940706718684,10.294794736530607,10.28423451307732,10.245139229909704,10.145050259688661,10.160690993637283,10.101308324602817,9.977784258679558,9.85254797165536,9.77345382929064,9.791024665292982,9.67360339266857,9.662068042496111,9.633624269245619,9.52267783596791,9.533043214282586,9.434653335246013,9.444738987394528,9.328748408048224,9.266918969760294,9.205243117211529,9.184934046607625,9.043541687052217,8.998428151033849,9.01528957541471,8.979127686343208,8.865817734551237,8.761368387321111,8.58693132883325,8.630139890844584,8.544706659910727,8.556012840182763,8.467719251348479,8.481141135244759,8.464090044585085,8.481100043328269,8.43770001148577,8.435496622701914,8.386459074930416,8.41144931551102,8.399576634680248,8.403514527031067,8.446804818380862,8.49605825759123,8.45457328581628,8.468960971704288,8.475336509780695,8.547422302635631,8.632148747813318,8.68474580071001,8.697681038742061,8.383382265861036,8.439094288922526,8.515017313982625,8.508957561337096,8.548501761639386,8.62276260929878,8.631200307429696,8.627474169429458,8.729737400858733,8.776710983489815,8.779369974585784,8.829575507382039,8.921512841369458,9.027929742385021,9.015247543201088,9.148679307847395,9.194145727743235,9.201808121292698,9.476728150887967,9.424101984127773,9.707809485246004,9.483593401950925,9.653097232726545,9.705527033470577,9.74504614990243,9.781928010850542,9.902231562039708,10.046598693195897,9.903530313437408,10.107762048027027,10.062134504032247,10.236515393559788,10.371570466494392,10.46136716169944,10.557812925056668,10.464040592351724,10.705570289132622,10.730089992747994,10.697390267528508,10.903304399213823,10.894634864523441,11.116429898531564,11.10114139861894,11.202412601697443,11.278790750005117,11.339656104794635,11.559649641271589,11.534617931175601,11.640636330517546,11.70732074814499,12.253435914689797,12.339967587773577,12.39379393493365,12.585841573168134,12.710330056807429


==> figure4a.csv <==
1000,69931,138862,207793,276724,345655,414586,483517,552448,621379,690310,759241,828172,897103,966034,1034965,1103896,1172827,1241758,1310689,1379620,1448551,1517482,1586413,1655344,1724275,1793206,1862137,1931068,2000000
0.09214425086975098,1.669405460357666,3.2887518405914307,4.965053081512451,7.2258710861206055,8.629251956939697,10.203967332839966,11.956151485443115,13.793649435043335,15.256016254425049,17.011658191680908,18.546865463256836,20.299843549728394,22.362852334976196,24.07117199897766,26.856459140777588,28.895625352859497,29.97527575492859,31.971602201461792,33.398338317871094,36.61118745803833,37.63652420043945,39.57858180999756,44.47017812728882,45.698813676834106,48.265711307525635,49.73682379722595,52.002065658569336,53.77782893180847,55.43018341064453
0.16750192642211914,3.058431625366211,6.025789976119995,9.161680698394775,12.344684362411499,15.417917966842651,18.58846378326416,21.716018438339233,24.20220971107483,26.751057386398315,32.033918142318726,34.84596538543701,37.73290705680847,41.615042209625244,44.66514348983765,48.931106090545654,52.50916576385498,54.755542039871216,57.547369718551636,61.118640422821045,64.57538485527039,67.15510773658752,70.44530844688416,80.77843952178955,83.43810868263245,87.05464768409729,89.8752076625824,93.27426981925964,97.91938495635986,101.4181776046753
0.2596461772918701,4.727837085723877,9.314541816711426,14.126733779907227,19.570555448532104,24.04716992378235,28.792431116104126,33.67216992378235,37.995859146118164,42.007073640823364,49.045576333999634,53.39283084869385,58.032750606536865,63.97789454460144,68.73631548881531,75.78756523132324,81.40479111671448,84.7308177947998,89.51897192001343,94.51697874069214,101.18657231330872,104.79163193702698,110.02389025688171,125.24861764907837,129.13692235946655,135.32035899162292,139.61203145980835,145.27633547782898,151.69721388816833,156.84836101531982
0.13611268997192383,2.7608911991119385,5.339418649673462,8.664906978607178,10.638354539871216,13.653053998947144,16.41878652572632,19.957526445388794,23.031384229660034,32.22379660606384,42.966498613357544,51.19755697250366,56.53070640563965,63.16724920272827,70.90439772605896,76.64193773269653,83.33206009864807,77.63478922843933,82.59117770195007,87.4258873462677,102.42629170417786,114.46156978607178,133.23946690559387,140.5156979560852,147.05466985702515,148.99245238304138,152.68198823928833,159.94393229484558,171.7154664993286,184.56004667282104
0.08701133728027344,1.621920108795166,3.178081750869751,4.9571709632873535,8.116278648376465,8.237940788269043,11.738256454467773,13.538872718811035,16.118524074554443,21.083182096481323,27.620983839035034,31.989081382751465,36.8454475402832,43.23196983337402,46.692516565322876,52.426356077194214,59.250924825668335,65.05340886116028,67.71586489677429,71.31376242637634,80.82104754447937,92.309885263443,110.68934965133667,110.53619122505188,113.79727911949158,120.93287754058838,126.09901666641235,131.72505617141724,136.54689168930054,145.47312784194946
0.22312402725219727,4.3828113079071045,8.517500400543213,13.622077941894531,18.75463318824768,21.890994787216187,28.157042980194092,33.49639916419983,39.14990830421448,53.306978702545166,70.58748245239258,83.18663835525513,93.37615394592285,106.3992190361023,117.59691429138184,129.06829380989075,142.5829849243164,142.6881980895996,150.30704259872437,158.73964977264404,183.24733924865723,206.77145504951477,243.92881655693054,251.05188918113708,260.8519489765167,269.92532992362976,278.7810049057007,291.6689884662628,308.26235818862915,330.0331745147705


==> figure4b.csv <==
1000,69931,138862,207793,276724,345655,414586,483517,552448,621379,690310,759241,828172,897103,966034,1034965,1103896,1172827,1241758,1310689,1379620,1448551,1517482,1586413,1655344,1724275,1793206,1862137,1931068,2000000
276924.0,4188944.0,5979090.0,8715413.0,11542060.0,14368595.0,17191178.0,20018177.0,22845824.0,25667171.0,28499526.0,31325729.0,34149364.0,36977339.0,39801678.0,42630753.0,45456076.0,48281431.0,51106434.0,53935545.0,56760476.0,59588075.0,62412234.0,65233557.0,68064436.0,70891659.0,73717218.0,76542781.0,79366096.0,82196020.0
282126.0,5226252.0,9072068.0,13480840.0,17895632.0,22304356.0,26715820.0,31131600.0,35537932.0,39948352.0,44363488.0,48776668.0,53189700.0,57599872.0,62007144.0,66421732.0,70837276.0,75246152.0,79653932.0,84069052.0,88483576.0,92895524.0,97302720.0,101710752.0,106126820.0,110540360.0,114950036.0,119359216.0,123776000.0,128185880.0
559050.0,9415196.0,15051158.0,22196253.0,29437692.0,36672951.0,43906998.0,51149777.0,58383756.0,65615523.0,72863014.0,80102397.0,87339064.0,94577211.0,101808822.0,109052485.0,116293352.0,123527583.0,130760366.0,138004597.0,145244052.0,152483599.0,159714954.0,166944309.0,174191256.0,181432019.0,188667254.0,195901997.0,203142096.0,210381900.0
24298983.0,1131018113.0,2235631152.0,3341192848.0,4446848840.0,5552501804.0,6658154768.0,7763807728.0,8869459088.0,9975115456.0,11080763304.0,12186421532.0,13292073984.0,14397726084.0,15503380192.0,16609034040.0,17714684880.0,18820338412.0,19925993876.0,21031643804.0,22137297524.0,23242950808.0,24348605876.0,25454257780.0,26559913340.0,27665565932.0,28771219552.0,29876870148.0,30982523516.0,32088194880.0
87230.0,3374297.0,5564184.0,8321476.0,11078664.0,13836112.0,16593196.0,19350436.0,22107624.0,24864864.0,27622156.0,30379344.0,33136584.0,35893824.0,38651064.0,41408304.0,44165544.0,46922888.0,49680076.0,52437316.0,55194504.0,57951796.0,60709036.0,63466224.0,66223516.0,68980756.0,71737944.0,74495236.0,77252476.0,80009704.0
24386213.0,1134392410.0,2241195336.0,3349514324.0,4457927504.0,5566337916.0,6674747964.0,7783158164.0,8891566712.0,9999980320.0,11108385460.0,12216800876.0,13325210568.0,14433619908.0,15542031256.0,16650442344.0,17758850424.0,18867261300.0,19975673952.0,21084081120.0,22192492028.0,23300902604.0,24409314912.0,25517724004.0,26626136856.0,27734546688.0,28842957496.0,29951365384.0,31059775992.0,32168204584.0

